A Two-Graph Refinement of Paulsen's Lollipop Bounds

Let $a_L(n)$ be the maximum number of regions into which $n$ lollipops divide the plane. Paulsen introduced a second obstruction for this problem, based on pairs of circles meeting at obtuse angle, in addition to the stem-direction obstruction of Cutler-Karlsson-Sloane. We recast Paulsen's argument as a weighted problem for two graphs: a $K_4$-free graph $D$ of non-close stem pairs and a $K_5$-free graph $E$ of non-intriguing circle pairs. For the total number $C$ of pairwise crossings, $$ C\le 4\binom n2+|D|+|E|+|D\cap E|. $$ Paulsen bounds the final term by $|D|$. We keep the overlap term and analyze near-extremal configurations of $D$ and $E$. This closes all of Paulsen's remaining gaps up to $n=17$, and also closes $n=19$: $$ \begin{array}{c} a_L(0),a_L(1),\ldots,a_L(17)\\ =1,2,10,25,45,71,104,142,186,237,294,356,425,500,580,667,761,859, \end{array} $$ and $$ a_L(19)=1076. $$ The same method gives the one-region gaps $$ 964\le a_L(18)\le965,\qquad 1193\le a_L(20)\le1194. $$

==> bounds_table.txt <==
 n | multiplicities | lower regions | refined upper | Paulsen upper
---+----------------+---------------+---------------+--------------
 0 | (0, 0, 0, 0)   |             1 |             1 |            1
 1 | (1, 0, 0, 0)   |             2 |             2 |            2
 2 | (1, 1, 0, 0)   |            10 |            10 |           10
 3 | (1, 1, 1, 0)   |            25 |            25 |           25
 4 | (1, 1, 1, 1)   |            45 |            45 |           45
 5 | (1, 1, 1, 2)   |            71 |            71 |           71
 6 | (1, 1, 2, 2)   |           104 |           104 |          104
 7 | (1, 2, 2, 2)   |           142 |           142 |          142
 8 | (1, 2, 2, 3)   |           186 |           186 |          187
 9 | (1, 2, 3, 3)   |           237 |           237 |          238
10 | (2, 2, 3, 3)   |           294 |           294 |          294
11 | (2, 2, 3, 4)   |           356 |           356 |          357
12 | (2, 2, 4, 4)   |           425 |           425 |          427
13 | (2, 3, 4, 4)   |           500 |           500 |          501
14 | (2, 3, 4, 5)   |           580 |           580 |          582
15 | (2, 3, 5, 5)   |           667 |           667 |          670
16 | (3, 3, 5, 5)   |           761 |           761 |          763
17 | (3, 3, 5, 6)   |           859 |           859 |          862
18 | (3, 3, 6, 6)   |           964 |           965 |          968
19 | (3, 4, 6, 6)   |          1076 |          1076 |         1079
20 | (4, 4, 6, 6)   |          1193 |          1194 |         1197

